VeriTable: Fast Equivalence Verification of Multiple Large Forwarding Tables

Due to network practices such as traffic engineering and multi-homing, the number of routes---also known as IP prefixes---in the global forwarding tables has been increasing significantly in the last decade and continues growing in a super linear trend. One of the most promising solutions is to use smart Forwarding Information Base (FIB) aggregation algorithms to aggregate the prefixes and convert a large table into a small one. Doing so poses a research question, however, i.e., how can we quickly verify that the original table yields the same forwarding behaviors as the aggregated one? We answer this question in this paper, including addressing the challenges caused by the longest prefix matching (LPM) lookups. In particular, we propose the VeriTable algorithm that can employ a single tree/trie traversal to quickly check if multiple forwarding tables are forwarding equivalent, as well as if they could result in routing loops or black holes. The VeriTable algorithm significantly outperforms the state-of-the-art work for both IPv4 and IPv6 tables in every aspect, including the total running time, memory access times and memory consumption.

==> README_en_US.txt <==
2006-02-07 release.
--
This dictionary is based on a subset of the original
English wordlist created by Kevin Atkinson for Pspell 
and  Aspell and thus is covered by his original 
LGPL license.  The affix file is a heavily modified
version of the original english.aff file which was
released as part of Geoff Kuenning's Ispell and as 
such is covered by his BSD license.

Thanks to both authors for there wonderful work.

ChangeLog

2006-02-07 nemeth AT OOo

Issue 48060 - add ordinal numbers with COMPOUNDRULE (1st, 11th, 101st etc.)
Issue 29112, 55498 - add NOSUGGEST flags to taboo words
Issue 56755 - add sequitor (non sequitor)
Issue 50616 - add open source words (GNOME, KDE, OOo, OpenOffice.org)
Issue 56389 - add Mozilla words (Mozilla, Firefox, Thunderbird)
Issue 29110 - add okay
Issue 58468 - add advisors
Issue 58708 - add hiragana & katakana
Issue 60240 - add arginine, histidine, monovalent, polymorphism, pyroelectric, pyroelectricity

2005-11-01 dnaber AT OOo

Issue 25797 - add proven, advisor, etc.


==> info/description.txt <==
A English US dictionary for OOo 3
